$R$-parity Violating Decays of Bino Neutralino LSPs at the LHC

The $R$-parity violating decays of Bino neutralino LSPs are analyzed within the context of the $B-L$ MSSM "heterotic standard model". These LSPs correspond to statistically determined initial soft supersymmetry breaking parameters which, when evolved using the renormalization group equations, lead to an effective theory satisfying all phenomenological requirements; including the observed electroweak vector boson masses and the Higgs mass. The explicit RPV decay channels of these LSPs into standard model particles, the analytic and numerical decay rates and the associated branching ratios are presented. The analysis of these quantities breaks into two separate calculations; first, for Bino neutralino LSPs with mass larger than $M_{W^{\pm}}$ and, second, when the Bino neutralino mass is smaller than the electroweak scale. The RPV decay processes in both of these regions is analyzed in detail. The decay lengths of these RPV interactions are discussed. It is shown that for heavy Bino neutralino LSPs the vast majority of these decays are "prompt", although a small, but calculable, number correspond to "displaced" decays of various lengths. The situation is reversed for light Bino LSPs, only a small number of which can RPV decay promptly. The relation of these results to the neutrino hierarchy--either normal or inverted--is discussed in detail.

==> out_hv.txt <==
20.0 2.60372081318e-08
22.0 5.28356487943e-08
24.0 9.64043747805e-08
26.0 1.63448268072e-07
28.0 2.63022991472e-07
30.0 4.05862073779e-07
32.0 5.948505635e-07
34.0 8.49712669512e-07
36.0 1.19528733229e-06
38.0 1.62229888199e-06
40.0 2.17471263202e-06
42.0 2.89006930583e-06
44.0 3.79315548299e-06
46.0 4.85058157348e-06
48.0 6.2249998972e-06
50.0 7.77232532269e-06
52.0 9.57325540991e-06
54.0 1.19255809279e-05
56.0 1.46981347742e-05
58.0 1.75878219752e-05
60.0 2.18188222233e-05
62.0 2.58964699147e-05
64.0 3.1081175926e-05
66.0 3.72370291208e-05
68.0 4.37784372729e-05
70.0 5.18226199416e-05
72.0 6.10369059446e-05
74.0 7.15821465358e-05
76.0 8.32959466118e-05
78.0 9.76175125913e-05
80.0 0.00011325542831
82.0 0.000130313253813
84.0 0.00015144578222
86.0 0.000176135260283
88.0 0.000201796126402
90.0 0.000232036590255
92.0 0.000272071079006
94.0 0.000308953217403
96.0 0.000356410872799
98.0 0.000408184077745
100.0 0.000474312502983
102.0 0.000542601014281
104.0 0.000625765335728
106.0 0.000727416046095
108.0 0.000848910775504
110.0 0.000985640023525
112.0 0.00115238484177
114.0 0.00132632228539
116.0 0.00160282483206
118.0 0.00191476594874
120.0 0.00233348470899
122.0 0.00291835433957
124.0 0.0038029802782
126.0 0.148755235096
128.0 1.5735554751
130.0 4.65000011687
132.0 9.63143479625
134.0 17.0493152515
136.0 27.221393169
138.0 41.6912560524


==> out_hv_all.txt <==
20.0 2.60372081318e-08
22.0 5.28356487943e-08
24.0 9.64043747805e-08
26.0 1.63448268072e-07
28.0 2.63022991472e-07
30.0 4.05862073779e-07
32.0 5.948505635e-07
34.0 8.49712669512e-07
36.0 1.19528733229e-06
38.0 1.62229888199e-06
40.0 2.17471263202e-06
42.0 2.89006930583e-06
44.0 3.79315548299e-06
46.0 4.85058157348e-06
48.0 6.2249998972e-06
50.0 7.77232532269e-06
52.0 9.57325540991e-06
54.0 1.19255809279e-05
56.0 1.46981347742e-05
58.0 1.75878219752e-05
60.0 2.18188222233e-05
62.0 2.58964699147e-05
64.0 3.1081175926e-05
66.0 3.72370291208e-05
68.0 4.37784372729e-05
70.0 5.18226199416e-05
72.0 6.10369059446e-05
74.0 7.15821465358e-05
76.0 8.32959466118e-05
78.0 9.76175125913e-05
80.0 0.00011325542831
82.0 0.000130313253813
84.0 0.00015144578222
86.0 0.000176135260283
88.0 0.000201796126402
90.0 0.000232036590255
92.0 0.000272071079006
94.0 0.000308953217403
96.0 0.000356410872799
98.0 0.000408184077745
100.0 0.000474312502983
102.0 0.000542601014281
104.0 0.000625765335728
106.0 0.000727416046095
108.0 0.000848910775504
110.0 0.000985640023525
112.0 0.00115238484177
114.0 0.00132632228539
116.0 0.00160282483206
118.0 0.00191476594874
120.0 0.00233348470899
122.0 0.00291835433957
124.0 0.0038029802782
126.0 0.148755235096
128.0 1.5735554751
130.0 4.65000011687
132.0 9.63143479625
134.0 17.0493152515
136.0 27.221393169
138.0 41.6912560524


==> out_w_e.txt <==
4.0 1.8985679695e-10
6.0 1.51865098275e-09
8.0 6.57159970885e-09
10.0 2.03526990816e-08
12.0 5.09313977659e-08
14.0 1.11833998062e-07
16.0 2.19277993097e-07
18.0 4.02796985099e-07
20.0 6.78891979078e-07
22.0 1.09718996555e-06
24.0 1.73028001882e-06
26.0 2.62995013145e-06
28.0 3.77486003345e-06
30.0 5.42591988051e-06
32.0 7.62272975408e-06
34.0 1.04023001768e-05
36.0 1.40253996506e-05
38.0 1.88727990462e-05
40.0 2.48857995757e-05
42.0 3.23651001963e-05
44.0 4.17203991674e-05
46.0 5.21028014191e-05
48.0 6.66634005029e-05
50.0 8.38056002976e-05
52.0 0.0001045740064
54.0 0.000132720000693
56.0 0.000165011006175
58.0 0.000200396010769
60.0 0.000245525006903
62.0 0.000303658016492
64.0 0.000368061009794
66.0 0.000452805979876
68.0 0.000557162042242
70.0 0.000681720033754
72.0 0.000854767567944
74.0 0.00106292078272
76.0 0.00133200956043
78.0 0.00173610891216
80.0 0.00239981082268
82.0 0.00389569997787
84.0 0.00718471501023
86.0 0.0123646194115
88.0 0.0192064791918
90.0 0.0277465097606
92.0 0.0386592000723
94.0 0.0501277819276
96.0 0.0634043365717
98.0 0.077777326107
100.0 0.0944632291794
102.0 0.111467666924
104.0 0.129548996687
106.0 0.149180099368
108.0 0.170364797115
110.0 0.193760603666
112.0 0.213711097836
114.0 0.243556410074
116.0 0.26656639576
118.0 0.29274019599
120.0 0.320609301329
122.0 0.350745618343
124.0 0.376748383045
126.0 0.41281029582
128.0 0.439136087894
130.0 0.478513419628
132.0 0.512964010239
134.0 0.550467014313
136.0 0.582513809204
138.0 0.626660108566


==> out_w_ele.txt <==
5.0 5.77905501231e-10
7.0 3.18180815029e-09
9.0 1.14011600161e-08
11.0 3.14872004026e-08
13.0 7.40728012261e-08
15.0 1.54820000375e-07
17.0 2.88542992166e-07
19.0 5.06909998421e-07
21.0 8.49621017096e-07
23.0 1.35909010623e-06
25.0 2.04534012482e-06
27.0 3.0561100175e-06
29.0 4.51660025647e-06
31.0 6.31976990917e-06
33.0 8.82477070263e-06
35.0 1.20168997455e-05
37.0 1.61433999892e-05
39.0 2.14217998291e-05
41.0 2.79679989035e-05
43.0 3.54218973371e-05
45.0 4.68042999273e-05
47.0 5.80636988161e-05
49.0 7.41646945244e-05
51.0 9.25861022552e-05
53.0 0.000116673996672
55.0 0.000144498000736
57.0 0.000178963004146
59.0 0.000219211011427
61.0 0.000270052987617
63.0 0.000328716007061
65.0 0.000406243983889
67.0 0.000496337015647
69.0 0.000612210016698
71.0 0.000756920664571
73.0 0.000923433166463
75.0 0.00117455446161
77.0 0.00149403943215
79.0 0.00197493797168
81.0 0.00292908609845
83.0 0.00519891083241
85.0 0.00932279694825
87.0 0.0150237204507
89.0 0.022932710126
91.0 0.0323485992849
93.0 0.0433596894145
95.0 0.055640168488
97.0 0.069958858192
99.0 0.0851742625237
101.0 0.101340599358
103.0 0.119091100991
105.0 0.138252601027
107.0 0.159241691232
109.0 0.178624495864
111.0 0.205516308546
113.0 0.227428510785
115.0 0.252071589231
117.0 0.277557611465
119.0 0.306307405233
121.0 0.331169426441
123.0 0.364642500877
125.0 0.390096008778
127.0 0.426522284746
129.0 0.459762692451
131.0 0.495223492384
133.0 0.526390790939
135.0 0.567985117435
137.0 0.601859927177
139.0 0.63805782795


==> out_w_mu.txt <==
4.0 1.8985679695e-10
6.0 1.51865098275e-09
8.0 6.57159970885e-09
10.0 2.03526990816e-08
12.0 5.09313977659e-08
14.0 1.11833998062e-07
16.0 2.19277993097e-07
18.0 4.02796985099e-07
20.0 6.78891979078e-07
22.0 1.09718996555e-06
24.0 1.73028001882e-06
26.0 2.62995013145e-06
28.0 3.77486003345e-06
30.0 5.42591988051e-06
32.0 7.62272975408e-06
34.0 1.04023001768e-05
36.0 1.40253996506e-05
38.0 1.88727990462e-05
40.0 2.48857995757e-05
42.0 3.23651001963e-05
44.0 4.17203991674e-05
46.0 5.21028014191e-05
48.0 6.66634005029e-05
50.0 8.38056002976e-05
52.0 0.0001045740064
54.0 0.000132720000693
56.0 0.000165011006175
58.0 0.000200396010769
60.0 0.000245525006903
62.0 0.000303658016492
64.0 0.000368061009794
66.0 0.000452805979876
68.0 0.000557162042242
70.0 0.000681720033754
72.0 0.000854767567944
74.0 0.00106292078272
76.0 0.00133200956043
78.0 0.00173610891216
80.0 0.00239981082268
82.0 0.00389569997787
84.0 0.00718471501023
86.0 0.0123646194115
88.0 0.0192064791918
90.0 0.0277465097606
92.0 0.0386592000723
94.0 0.0501277819276
96.0 0.0634043365717
98.0 0.077777326107
100.0 0.0944632291794
102.0 0.111467666924
104.0 0.129548996687
106.0 0.149180099368
108.0 0.170364797115
110.0 0.193760603666
112.0 0.213711097836
114.0 0.243556410074
116.0 0.26656639576
118.0 0.29274019599
120.0 0.320609301329
122.0 0.350745618343
124.0 0.376748383045
126.0 0.41281029582
128.0 0.439136087894
130.0 0.478513419628
132.0 0.512964010239
134.0 0.550467014313
136.0 0.582513809204
138.0 0.626660108566


==> out_w_muo.txt <==
4.0 1.8985679695e-10
6.0 1.51865098275e-09
8.0 6.57159970885e-09
10.0 2.03526990816e-08
12.0 5.09313977659e-08
14.0 1.11833998062e-07
16.0 2.19277993097e-07
18.0 4.02796985099e-07
20.0 6.78891979078e-07
22.0 1.09718996555e-06
24.0 1.73028001882e-06
26.0 2.62995013145e-06
28.0 3.77486003345e-06
30.0 5.42591988051e-06
32.0 7.62272975408e-06
34.0 1.04023001768e-05
36.0 1.40253996506e-05
38.0 1.88727990462e-05
40.0 2.48857995757e-05
42.0 3.23651001963e-05
44.0 4.17203991674e-05
46.0 5.21028014191e-05
48.0 6.66634005029e-05
50.0 8.38056002976e-05
52.0 0.0001045740064
54.0 0.000132720000693
56.0 0.000165011006175
58.0 0.000200396010769
60.0 0.000245525006903
62.0 0.000303658016492
64.0 0.000368061009794
66.0 0.000452805979876
68.0 0.000557162042242
70.0 0.000681720033754
72.0 0.000854767567944
74.0 0.00106292078272
76.0 0.00133200956043
78.0 0.00173610891216
80.0 0.00239981082268
82.0 0.00389569997787
84.0 0.00718471501023
86.0 0.0123646194115
88.0 0.0192064791918
90.0 0.0277465097606
92.0 0.0386592000723
94.0 0.0501277819276
96.0 0.0634043365717
98.0 0.077777326107
100.0 0.0944632291794
102.0 0.111467666924
104.0 0.129548996687
106.0 0.149180099368
108.0 0.170364797115
110.0 0.193760603666
112.0 0.213711097836
114.0 0.243556410074
116.0 0.26656639576
118.0 0.29274019599
120.0 0.320609301329
122.0 0.350745618343
124.0 0.376748383045
126.0 0.41281029582
128.0 0.439136087894
130.0 0.478513419628
132.0 0.512964010239
134.0 0.550467014313
136.0 0.582513809204
138.0 0.626660108566


==> out_w_tau.txt <==
4.0 4.47238704404e-11
6.0 7.89681986468e-10
8.0 4.55553017531e-09
10.0 1.5925799346e-08
12.0 4.28345003911e-08
14.0 9.87260051488e-08
16.0 2.00024999231e-07
18.0 3.73239004148e-07
20.0 6.37145035398e-07
22.0 1.03550996755e-06
24.0 1.64181994933e-06
26.0 2.51847995969e-06
28.0 3.64701008948e-06
30.0 5.24218012288e-06
32.0 7.46050000089e-06
34.0 1.01818004623e-05
36.0 1.38320992846e-05
38.0 1.84757009265e-05
40.0 2.42495007114e-05
42.0 3.18066013278e-05
44.0 4.10938009736e-05
46.0 5.18059023307e-05
48.0 6.65637999191e-05
50.0 8.27363983262e-05
52.0 0.000104154001747
54.0 0.000130578002427
56.0 0.000161591000506
58.0 0.000199870992219
60.0 0.000243653994403
62.0 0.00029929500306
64.0 0.000366276013665
66.0 0.000448308011983
68.0 0.000552691053599
70.0 0.000677835021634
72.0 0.000845216680318
74.0 0.00105979270302
76.0 0.0013082921505
78.0 0.00168535392731
80.0 0.00229292712174
82.0 0.0035260701552
84.0 0.00673699192703
86.0 0.0118835698813
88.0 0.0188208892941
90.0 0.0274273604155
92.0 0.0379820279777
94.0 0.0491665303707
96.0 0.0629959627986
98.0 0.0775166526437
100.0 0.0935481190681
102.0 0.112132430077
104.0 0.129435807467
106.0 0.150116294622
108.0 0.169334903359
110.0 0.193384096026
112.0 0.215786799788
114.0 0.240894496441
116.0 0.264517605305
118.0 0.293380886316
120.0 0.320335417986
122.0 0.350182771683
124.0 0.375852704048
126.0 0.412512779236
128.0 0.439394593239
130.0 0.476564317942
132.0 0.512488722801
134.0 0.549286365509
136.0 0.580043375492
138.0 0.62644559145


==> out_zv.txt <==
12.0 1.17656711041e-07
14.0 2.55213080891e-07
16.0 4.98693566442e-07
18.0 9.3179983196e-07
20.0 1.58843556619e-06
22.0 2.59351804743e-06
24.0 4.0205645746e-06
26.0 6.09819062447e-06
28.0 8.85886129254e-06
30.0 1.25971519083e-05
32.0 1.75973164005e-05
34.0 2.42384539888e-05
36.0 3.30138864229e-05
38.0 4.32409105997e-05
40.0 5.79221486987e-05
42.0 7.33737106202e-05
44.0 9.41699618124e-05
46.0 0.000121048375149
48.0 0.000153245768161
50.0 0.000186772012967
52.0 0.000238051594351
54.0 0.000287852424663
56.0 0.000359575380571
58.0 0.000436293281382
60.0 0.000528393313289
62.0 0.000638403755147
64.0 0.000771954888478
66.0 0.000930745562073
68.0 0.00110966677312
70.0 0.00133226520848
72.0 0.00159178755712
74.0 0.00188953545876
76.0 0.00229216995649
78.0 0.00277265487239
80.0 0.00330390967429
82.0 0.00400586565956
84.0 0.00483416905627
86.0 0.00596239604056
88.0 0.0074832928367
90.0 0.00980397313833
92.0 0.0139582296833
94.0 0.0234741736203
96.0 0.0382938235998
98.0 0.0603486001492
100.0 0.0897330120206
102.0 0.120892122388
104.0 0.158859685063
106.0 0.202143967152
108.0 0.25089225173
110.0 0.305915415287
112.0 0.360188603401
114.0 0.432450652122
116.0 0.498173415661
118.0 0.56168371439
120.0 0.645138323307
122.0 0.724202573299
124.0 0.801659524441
126.0 0.890562236309
128.0 0.977816164494
130.0 1.08266329765
132.0 1.18216085434
134.0 1.28837251663
136.0 1.38661360741
138.0 1.49719917774


==> out_zv_bb.txt <==
12.0 0.213109999895
14.0 4.49459981918
16.0 22.7420005798
18.0 69.8710021973
20.0 167.679992676
22.0 342.910003662
24.0 630.679992676
26.0 1075.80004883
28.0 1738.09997559
30.0 2694.10009766
32.0 3967.39990234
34.0 5698.89990234
36.0 8061.0
38.0 11007.0
40.0 14855.0
42.0 19788.0
44.0 26069.0
46.0 33523.0
48.0 43431.0
50.0 54727.0
52.0 68088.0
54.0 85819.0
56.0 106840.0
58.0 128900.0
60.0 161630.0
62.0 194720.0
64.0 237510.0
66.0 289430.0
68.0 345530.0
70.0 416470.0
72.0 501880.0
74.0 606070.0
76.0 724340.0
78.0 877420.0
80.0 1058090.0
82.0 1284429.0
84.0 1554915.0
86.0 1933070.0
88.0 2427680.0
90.0 3157190.0
92.0 4525300.0
94.0 7594000.0
96.0 12723900.0
98.0 19897400.0
100.0 29429000.0
102.0 39920000.0
104.0 52906000.0
106.0 68074000.0
108.0 85516000.0
110.0 101940000.0
112.0 120710000.0
114.0 140960000.0
116.0 163430000.0
118.0 188260000.0
120.0 210600000.0
122.0 242370000.0
124.0 269240000.0
126.0 294400000.0
128.0 328500000.0
130.0 359760000.0
132.0 389660000.0
134.0 424840000.0
136.0 457870016.0
138.0 498929984.0


==> out_zv_cc.txt <==
12.0 28.7409992218
14.0 69.31199646
16.0 144.0
18.0 274.679992676
20.0 482.079986572
22.0 805.010009766
24.0 1265.0
26.0 1936.19995117
28.0 2873.19995117
30.0 4086.60009766
32.0 5727.10009766
34.0 7917.39990234
36.0 10813.0
38.0 14252.0
40.0 19036.0
42.0 24399.0
44.0 31157.0
46.0 40018.0
48.0 50684.0
50.0 61947.0
52.0 78957.0
54.0 96181.0
56.0 118700.0
58.0 145820.0
60.0 175320.0
62.0 212470.0
64.0 256490.0
66.0 310150.0
68.0 369870.0
70.0 446610.0
72.0 531360.0
74.0 632720.0
76.0 765170.0
78.0 926180.0
80.0 1115691.0
82.0 1334302.0
84.0 1637067.0
86.0 1984140.0
88.0 2542390.0
90.0 3246210.0
92.0 4662500.0
94.0 7939100.0
96.0 12912700.0
98.0 20334500.0
100.0 30104000.0
102.0 40567000.0
104.0 53278000.0
106.0 67777000.0
108.0 84076000.0
110.0 102630000.0
112.0 120800000.0
114.0 145220000.0
116.0 167260000.0
118.0 188390000.0
120.0 216630000.0
122.0 242910000.0
124.0 268849984.0
126.0 298889984.0
128.0 327940000.0
130.0 363270016.0
132.0 396820000.0
134.0 432470016.0
136.0 465409984.0
138.0 502300000.0


==> out_zv_ee.txt <==
12.0 42.6689987183
14.0 91.6279983521
16.0 177.440002441
18.0 329.549987793
20.0 557.820007324
22.0 905.320007324
24.0 1396.5
26.0 2110.10009766
28.0 3049.80004883
30.0 4325.10009766
32.0 6029.39990234
34.0 8289.59960938
36.0 11272.0
38.0 14731.0
40.0 19733.0
42.0 24916.0
44.0 31959.0
46.0 41084.0
48.0 51958.0
50.0 63212.0
52.0 80655.0
54.0 97270.0
56.0 121680.0
58.0 147490.0
60.0 178470.0
62.0 215590.0
64.0 260630.0
66.0 313980.0
68.0 374310.0
70.0 449040.0
72.0 536520.0
74.0 636130.0
76.0 772510.0
78.0 934310.0
80.0 1111391.0
82.0 1349498.0
84.0 1626034.0
86.0 2006270.0
88.0 2515330.0
90.0 3301890.0
92.0 4698400.0
94.0 7891500.0
96.0 12855900.0
98.0 20275100.0
100.0 30170000.0
102.0 40631000.0
104.0 53371000.0
106.0 67875000.0
108.0 84194000.0
110.0 102770000.0
112.0 120970000.0
114.0 145430000.0
116.0 167480000.0
118.0 188640000.0
120.0 216940000.0
122.0 243240000.0
124.0 269209984.0
126.0 299289984.0
128.0 328360000.0
130.0 363760000.0
132.0 397340000.0
134.0 433030016.0
136.0 466020000.0
138.0 502969984.0


==> out_zv_tt.txt <==
12.0 29.8250007629
14.0 71.1999969482
16.0 146.899993896
18.0 279.140014648
20.0 488.299987793
22.0 813.400024414
24.0 1276.30004883
26.0 1951.0
28.0 2892.19995117
30.0 4109.5
32.0 5753.60009766
34.0 7950.20019531
36.0 10856.0
38.0 14301.0
40.0 19091.0
42.0 24460.0
44.0 31235.0
46.0 40110.0
48.0 50783.0
50.0 62060.0
52.0 79105.0
54.0 96338.0
56.0 118870.0
58.0 146030.0
60.0 175540.0
62.0 212700.0
64.0 256710.0
66.0 310490.0
68.0 370140.0
70.0 446950.0
72.0 531830.0
74.0 633150.0
76.0 765650.0
78.0 926810.0
80.0 1116391.0
82.0 1333108.0
84.0 1624275.0
86.0 2009070.0
88.0 2518940.0
90.0 3284920.0
92.0 4655000.0
94.0 7936000.0
96.0 12982200.0
98.0 20344900.0
100.0 30110000.0
102.0 40573000.0
104.0 53286000.0
106.0 67786000.0
108.0 84088000.0
110.0 102640000.0
112.0 120820000.0
114.0 145240000.0
116.0 167280000.0
118.0 188420000.0
120.0 216660000.0
122.0 242940000.0
124.0 268880000.0
126.0 298920000.0
128.0 327969984.0
130.0 363320000.0
132.0 396870016.0
134.0 432529984.0
136.0 465470016.0
138.0 502360000.0

